Increasing Validity Through Replication: An Illustrative TDD Case

Context: Software Engineering (SE) experiments suffer from threats to validity that may impact their results. Replication allows researchers building on top of previous experiments' weaknesses and increasing the reliability of the findings. Objective: Illustrating the benefits of replication to increase the reliability of the findings and uncover moderator variables. Method: We replicate an experiment on Test-Driven-Development (TDD) and address some of its threats to validity and those of a previous replication. We compare the replications' results and hypothesize on plausible moderators impacting results. Results: Differences across TDD replications' results might be due to the operationalization of the response variables, the allocation of subjects to treatments, the allowance to work outside the laboratory, the provision of stubs, or the task. Conclusion: Replications allow examining the robustness of the findings, hypothesizing on plausible moderators influencing results, and strengthening the evidence obtained.

==> Biographies.txt <==
Adrian Santos received his MSc in Software and Systems and MSc in Software Project Management from the Technical University of Madrid, Spain, and his MSc in IT Auditing, Security and Government from the Autonomous University of Madrid, Spain. He is a PhD student at the University of Oulu, Finland. His research interests include empirical software engineering, agile methodologies, statistical analysis and data mining techniques. He is a member of the American Statistical Association (ASA) and the International Society for Bayesian Analysis (ISBA). For more information and details, please visit http://www.adriansantosparrilla.com

Sira Vegas received her PhD degree from the Technical University of Madrid in 1991. She is currently associate professor of software engineering at the Technical University of Madrid. Her main research interests are experimental software engineering and software testing. She is a reviewer of highly ranked journals such as IEEE Transactions on Software Engineering, Empirical Software Engineering Journal, ACM Transactions on Software Engineering and Methodology and Information and Software Technology. Dr. Vegas was program chair for the International Symposium on Empirical Software Engineering and Measurement (ESEM) in 2007. She began her career as a summer student at the European Centre for Nuclear Research (CERN, Geneva) in 1995. She was a regular visiting scholar of the Experimental Software Engineering Group at the University of Maryland from 1998 to 2000, and visiting scientist at the Fraunhofer Institute for Experimental Software Engineering in Germany in 2002.

Fernando Uyaguari received his MSc from the Technical University of Madrid, Spain, and an MBA at the University of Palermo, Argentina. He is a PhD student at the Technical University of Madrid (Senescyt Ecuador scholar). His research interests include empirical software engineering and agile development methodologies, in particular test-driven development.

Oscar Dieste received his BSc and MSc in Computing from the University of Corunna and his PhD from the University of Castile-La Mancha. He is a researcher with the UPM�s School of Computer Engineering. He was previously with the University of Colorado at Colorado Springs (as a Fulbright scholar), the Complutense University of Madrid, and the Alfonso X el Sabio University. His research interests include empirical software engineering and requirements engineering.

Burak Turhan is a full professor of software engineering with the Faculty of Information Technology and Electrical Engineering at the University of Oulu, Finland. His research interests focus on empirical studies of software quality and programmer productivity, software analytics through the application of machine learning and data mining methods for defect and cost modeling, studying human factors in software engineering � particularly cognitive biases, and mining software repositories for grounded decision making, as well as agile/lean software development with a special focus on test-driven development. He is a member of the editorial board of the Empirical Software Engineering Journal, a steering group member and General Chair for the PROMISE conference, and program committee co-chair for the PROMISE'13, ESEM'17 and PROFES'17 conferences. He is a member of IEEE, IEEE Computer Society, ACM, and ACM SIGSOFT. For more information and details, please visit https://turhanb.net

Natalia Juristo (http://grise.upm.es/miembros/natalia/) is full professor of software engineering with the  School of Computer Engineering at the Technical University of Madrid (UPM) since 1997. She was awarded, starting in January 2013, a FiDiPro (Finland Distinguished Professor Program) professorship at the University of Oulu. She was the Director of the MSc in Software Engineering from 1992 to 2002 and coordinator of the Erasmus Mundus European Master on SE (with the participation of UPM, University of Bolzano, University of Kaiserslautern and Blekinge Institute of Technology) from 2006 to 2012. Her main research interests are experimental software engineering, requirements and testing.  Back in 2001 she co-authored the book Basics of Software Engineering Experimentation (Kluwer). Natalia is a member of the editorial boards of IEEE Transactions of SE, Empirical SE Journal and Software: Testing, Verification and Reliability journal. She has served on several congress program committees (ICSE, RE, REFSQ, ESEM, ISESE, etc.), and has been congress program chair  (EASE13, ISESE04 and SEKE97), as well as general chair (ESEM07, SNPD02 and SEKE01). Natalia was co-chair of ICSE Technical Briefings 2015 and co-chair of the Software Engineering in Practice (SEIP) track at ICSE 2017. She began her career as a developer at the European Space Agency (Rome) and the European Center for Nuclear Research (Geneva). She was a resident affiliate at the Software Engineering Institute in Pittsburgh in 1992. In 2009, Natalia was awarded an honorary doctorate by Blekinge Institute of Technology in Sweden.

==> history.txt <==
Version history for the SVJour3 LaTeX2e package

date      filename   version  action/reason/acknowledgements
-----------------------------------------------------------------
 1.03.06  svjour3.cls   3.0   first official release, version number 3.0

15.03.06  svjour3.cls   3.1   introducing 3rd journal format "smallextended"

08.05.07  svjour3.cls   3.2   alias for option "onecolumn": "smallcondensed"

18.12.09  svglov3.clo   3.2   allowed half-integral font sizes, made option
                              "runningheads" default, fixes Underfull \hbox-es
                              bug reported by Tobias Bruell (TU Berlin)

18.12.09  template.tex   -    added \usepackage{fix-cm} to cure Font Warning

02.06.10  template.tex   -    added two more exemplary \documentclass lines,
                              variants of options

16.09.10  template.tex   -    added one more \documentclass offering to suit
                              the instructions


==> readme.txt <==
%                                                             readme.txt
% LaTeX class SVJour3 for Springer journals -
%                                           version 3.1 as of 2006/03/15
%
% read-me file
%                                                           (c) Springer
%-----------------------------------------------------------------------
%

This package contains the LaTeX2e support for Springer journals
Base-URL for updates: ftp://ftp.springer.de/pub/tex/latex/svjour3/

The following files are part of the macro package

  readme.txt    This file
  history.txt   The version history of the package
  svjour3.cls   The document class file for Springer journals
  usrguid3.*    Main User's Guide (dvi, pdf)
  svglov3.clo   The global class option file
  template.tex  A fill-in form for a standard article with usage comments

In due course:
  example.*     Example of an article (tex, dvi)
  example.pdf   The file example.pdf contains a ready to print version
                that can be produced at the publisher only, when page
                numbers are fixed


Bibliographic references in author-year form can be made using the
"natbib" package of Patrick W. Daly. You can find it on CTAN, e.g. at
ftp://ftp.dante.de/tex-archive/macros/latex/contrib/natbib/
or look for a mirror next to you at
http://www.ctan.org/getmirror/?action=/search/


INSTALLATION

Copy svjour3.cls and svglov3.clo to a place where LaTeX can find them.


GETTING STARTED

You should first read the "Main User's Guide" to get an overview.
Alternatively to reading the entire documentation, it is
also possible to proceed by merely filling out the template and then
looking up additional commands as needed.


